Parameterizing dark sector perturbations via equations of state

The evolution of perturbations is a crucial part of the phenomenology of the dark sector cosmology. We advocate parameterizing these perturbations using equations of state for the entropy perturbation and the anisotropic stress. For small perturbations, these equations of state will be linear in the density, velocity and metric perturbations, and in principle these can be related back to the field content of the underlying model allowing for confrontation with observations. We illustrate our point by constructing gauge invariant entropy perturbations for theories where the dark sector Lagrangian is a general function of a scalar field, its first and second derivatives, and the metric and its first derivative, ${\cal L}={\cal L}(\phi,\partial_\mu\phi,\partial_\mu\partial_\nu\phi,g_{\mu\nu},\partial_{\alpha}g_{\mu\nu})$. As an example, we show how to apply this approach to the case of models of Kinetic Gravity Braiding.

==> response_PRL.txt <==
Dear editor,
We have altered our manuscript from the version submitted to PRL, to incorporate the modifications suggested by the referees. These modifications are just adding references. The code of that submission is LF14185.

In response to referee Bs comments:
1) To fully work backwards, from observations, would require the equation of state of  Horndeski's theory to be worked out -- this would introduce a large number of free functions (especially given the scale dependance).  The problem would become observationally intractable.
2) The main results in the paper are for the set of theories which fall into the category clearly stated in the paper -- and these all turn out to have vanishing anisotropic stress. Indeed, to be more general, a coupling to gravity would be required. However, this also ends up introducing even more freedom; this case is infact sufficiently different as to warrant a separate study.
3) The inclusion of A_{14} is not a typo -- it is in the l.h.s. of eq(8).
